Co-rank of weakly parafree $3$-manifold groups

Recall that a group is called large if it has a finite index subgroup which surjects onto a non-abelian free group. By work of Agol and Cooper-Long-Reid, most 3-manifold groups are large; in particular, the fundamental groups of hyperbolic 3-manifolds are large. In previous work, the first author gave examples of closed, hyperbolic 3-manifolds with arbitrarily large first homology rank but whose fundamental groups do not surject onto a non-abelian free group. We call a group very large if it surjects onto a non-abelian free group. In this paper, we consider the question of whether the groups of homology handlebodies - which are very close to being free - are very large. We show that the fundamental group of W. Thurston's tripus manifold, is not very large; it is known to be weakly parafree by Stallings' Theorem and large by the work of Cooper-Long-Reid since the tripus is a hyperbolic manifold with totally geodesic boundary. It is still unknown if a 3-manifold group that is weakly parafree of rank at least 3 must be very large. However, we more generally consider the co-rank of the fundamental group, also known as the cut number of the manifold. For each positive integer g we construct a homology handlebody Y_g of genus g whose group has co-rank equal to r(g), where r(g)=g/2 for g even and r(g)=(g+1)/2 for g odd. That is, these groups are weakly parafree of rank g and surject onto a free group of rank roughly half of g but no larger.

==> submitted to arxiv/magma3.txt <==
P<x,X,b,B,t,T> := PolynomialRing(GF(3),6);
Q<x,X,b,B,t,T> := quo<P | x*X-1, t*T-1, b*B-1>;
M := Matrix(Q, 2, 5, [b*t*(x-1), x*(x-1), x*(b-1)*(x-1),
		  b*t*(1-x-b), t*x,b*t*x*(1-b-t),
		  -t^2*x+t*x+b^2-b*t*x+b*t^2*x,
		  -t*x-b^2+b^3+b*t*x,0, b^2*t*(b-1)]);
Mi := Minors(M, 2);
I := ideal<Q | Mi>;
IsProper(I)
